PHANGS-JWST First Results: The Dust Filament Network of NGC 628 and its Relation to Star Formation Activity

PHANGS-JWST mid-infrared (MIR) imaging of nearby spiral galaxies has revealed ubiquitous filaments of dust emission in intricate detail. We present a pilot study to systematically map the dust filament network (DFN) at multiple scales between 25-400 pc in NGC 628. MIRI images at 7.7, 10, 11.3 and 21$\mu$m of NGC 628 are used to generate maps of the filaments in emission, while PHANGS-HST B-band imaging yields maps of dust attenuation features. We quantify the correspondence between filaments traced by MIR thermal continuum / polycyclic aromatic hydrocarbon (PAH) emission and filaments detected via extinction / scattering of visible light; the fraction of MIR flux contained in the DFN; and the fraction of HII regions, young star clusters and associations within the DFN. We examine the dependence of these quantities with the physical scale at which the DFN is extracted. With our highest resolution DFN maps (25 pc filament width), we find that filaments in emission and attenuation are co-spatial in 40% of sight lines, often exhibiting detailed morphological agreement; that ~30% of the MIR flux is associated with the DFN; and that 75-80% of HII regions and 60% of star clusters younger than 5 Myr are contained within the DFN. However, the DFN at this scale is anti-correlated with looser associations of stars younger than 5 Myr identified using PHANGS-HST near-UV imaging. We discuss the impact of these findings for studies of star formation and the ISM, and the broad range of new investigations enabled with multi-scale maps of the DFN.

==> filament_referee.txt <==
** We thank the referee for their careful evaluation of the paper
   draft.  We have addressed all the concerns as indicated below in
   our reply.  Our responses are marked with a leading '**'.

Reviewer's Comments:

I have read the manuscript entitled "PHANGS-JWST First Results: The
Dust Filament Network of NGC 628 and its Relation to Star Formation
Activity". I find that after mostly minor revisions it will be
suitable for publication, particularly given that this is presumably
part of a larger set of early PHANGS results. Detailed comments are
provided below, most of which are in essence typographical, but a few
of which are more substantive in nature.

Overall comments:

My biggest comment is that it would have been helpful to have an
indication of how accurate/reliable the whole filament finding
procedure (which involves various heuristics and nonlinear filters) is
when applied to simulated data, perhaps with simple toy simulations
being equally or more valuable in this context than high-quality
astrophysical simulations. i.e., when one knows "truth" for the
filaments, how well are they recovered? At this point it seems kind of
late to add a major component of the manuscript for this analysis, but
maybe there are existing literature references that could be cited to
this effect?

** We agree that the use of toy simulations to benchmark the
   performance of filfinder would be instructive, but such work was
   left out of the original plan for the paper (as it was being
   written for ApJ Letters and traditional limits of the letter format
   were already likely to be exceeded).  We appreciate that the
   referee understands it would be very late to add at this time. A
   PHANGS-JWST sample-wide paper presenting the filamentary structure
   in all 19 galaxies will include such work as an appendix,
   potentially also comparing with other filament extraction codes.
   In the meantime, we have added statements to the paper: (1)
   emphasizing that benchmarking of filfinder in the multi-scale
   extraction regime still needs to be undertaken, and (2) referencing
   many of the published papers that have successfully utilized
   filfinder for astrophysical analysis.

Relatedly, I didn't get a great sense from the manuscript itself about
how well-established this "DFN" concept/technique is versus being
something newly invented by the present authors. Searching DFN on
arXiv turns up a number of acronyms, none of which appears to be "Dust
Filament Network".

** The concept of a filament network is often mentioned in published
   papers (e.g. Hacar et al. 2022, Andre et al. 2014, Smith et
   al. 2014b, 2016), though it seems no one has coined an acronym
   previously.  We found it useful to do so, as this makes the text
   flow more smoothly.  Given the apparent ubiquity of dust filament
   networks in the early targets observed for PHANGS-JWST, this is
   well justified.  A footnote to this effect was added to the
   Introduction.

Also, it's not clear to me why this type of study is better done for a
distant galaxy rather than for the MW (looking out of the MW plane),
where presumably much smaller scales can be probed with e.g., WISE
mid-infrared dust emission versus extinction maps made from stars. Or
has an MW analog of this analysis already been published in the
literature? If so it would be good to cite that.

** We have added text to the Introduction stating that smaller scales
   are achievable in the MW.  We also note the use of Gaia data and
   looking out of the plane to mitigate ambiguity. Many studies of
   this type are now cited. In general though, Galactic studies are
   limited in terms of the disk area that can be probed.  In addition
   to the advantage of recovering an entire galaxy-wide dust filament
   network, an extragalactic perspective allows eventual comparison of
   filament properties to local environmental physical conditions (far
   more cleanly measured in other galaxies than the MW), and morphological 
   variation between galaxies.  We touch on this in Section 5.

I also wonder whether this type of scientific investigation would be
better done by trying to correlate extinction versus MIR emission
(using some pixelation), and skipping the filament segmentation
entirely.

** We agree that this would be an interesting approach and further
   highlighted an existing Section 5 comment to this effect in the
   paper.  However, we left determination of pixel-based extinction as
   one of our goals for a future paper using the PHANGS dataset.  We
   deliberately chose to focus the current work on the morphological
   agreement between emission and attenuation, as well as the
   association of the DFN with current star formation activity.


Detailed comments:

Abstract: "astonishing detail" - "astonishing" here seems like a subjective term and/or a value judgment, consider another word

** Changed to "intricate".

"However, the DFN at this scale is anti-correlated with stellar associations of the same age" - I'm a little unclear on what "of the same age" here means. Is it referring to "< 5 Myr" from the previous sentence?

** Revised so that we now specify the associations have age <5 Myr.

Intro: "resolved stars seen in the near-IR (NIR) and, the stunning degree of structured" - delete the comma after "and" here

** Fixed.

"as the observations of the Milky Way we only have from within" - suggest "as we only have observations of the Milky Way from within"

** Changed.

"to ≈ the distance of the Virgo cluster." - suggest replacing "≈" with the word "roughly"

** Changed.

Line 119: "and VLT-MUSE" - suggest "and" -> "," given that there's "and now JWST" later in the same list/sentence

** Fixed.

"is major component in the four NIRCam bands" - "is major" -> "is a major"

** Fixed.

Figure captions: not sure why the first sentence is bolded, I don't think that's standard practice for AAS Journals...

** Fixed.

Line 157: "Calzetti et al. (2015))" - nested parentheses here, use different version of \cite command

** Fixed.

"At each pixel the output value is assigned to be that location's minimum in a stack of circular median filtered images." - doesn't this also attenuate sharp (positive) filamentary features?

** The goal of the pre-filtering is exactly as you say -- to eliminate
   sharp positive features (stars, clusters, etc) while leaving sharp
   dips untouched. Recall this pre-processing is only applied to the
   HST B-band data used to define the attenuation filaments, not the
   JWST images of dust emission.  We have clarified the text somewhat
   more.

"make their own judgement." - "judgment" for American English

** Fixed.

Figure A6 caption - missing period at the end.

** Fixed. The same omission occurred in A1-A5 as well.  All have been corrected.   

Section 3.2 - regarding finding the local background, this recent work might be relevant https://ui.adsabs.harvard.edu/abs/2022ApJ...933..155S/citations

** Thank you for pointing out this work.  We prefer to stay with the
   current method, but added a few words indicating that methods of
   background determination are highly varied and generally selected
   on the basis of the specific use case.

"The background2D output is finally subtracted from" - suggest, "Finally, the background2D output is subtracted from"

** Done.  Thanks for the suggestion.

Line 318: "dust filament network (DFN)occupies" - missing space between "(DFN)" and "occupies"

** Fixed.

Line 319: "the MIR luminosity of galaxy" - "of galaxy" -> "of the galaxy"

** Changed to specifically say 'of NGC 628'.

Section 4.1: How necessary is the segmentation into filaments? Couldn't one just make a scatter plot of e.g., F770W (with point sources removed) versus optical extinction and characterize the level of correlation?

** As described above, we have not yet determined the extinction on a
   pixel-by-pixel basis.  This will be undertaken in a follow-up
   paper, but is beyond the scope of the current work.  We have added
   a paragraph to Sec. 4.1 with comments on the idea, and emphasized
   the future analysis in Sec. 5.

Line 381: "suggests that the correspondence" - "suggests" singular -> "suggest" plural?

** Fixed.

The authors note circa line 382 that the correlation between emission and extinction might be even higher when looking at Local Group galaxies. If the filament overlap in emission versus extension analysis/metric were run on the MW (perhaps looking out of the Galactic plane rather than into it), what would the correlation value be? Is there an existing study where a value could be cited for this? I'd guess the value would be very high? For instance, star-based MW dust extinction maps generally agree extremely well with e.g., SFD which is based on IRAS/DIRBE, though at longer infrared wavelengths (https://ui.adsabs.harvard.edu/abs/2014ApJ...789...15S/abstract)

** Running our filament pipeline on the MW data would not be easily
   accomplished in the present form, and would represent a significant
   departure in focus for the current paper.  The recent works now
   additionally cited in the Introduction regarding comparison between
   MW 3D extinction filaments and 2D dust emission structures show
   that this would in fact be a very complex task to do properly.

Regarding regions seen only in attenuation (circa lines 392-403): could this be due to different grain size distributions or different dust temperature distributions in those regions?

** We added a sentence to this effect, expanding on a suggestion of
   such we made earlier in the section but failed to develop.  Thanks
   for pointing this out.

Line 421: "dust feature" -> "dust features" plural?

** We rephrased the entire sentence.

Figure 4: add plot annotation labeling which directions are E and N?

** The caption has been revised to indicate that the data are
   presented in the standard N-up, E-left orientation.  We prefer not
   to complicate the figure with a compass annotation.
 
Figure 5 - maybe add a plot annotation showing the orientation (directions of E and N)

** The caption has been revised to indicate that the data are
   presented in the standard N-up, E-left orientation.  We prefer not
   to complicate the figure with a compass annotation.

Line 423 - "if the later component" : "later" -> "latter"

** Fixed.

Line 469: "decent job" - sounds kind of colloquial...

** Rephrased to 'The top layer contour (100~pc, green) already
   encapsulates the majority of the overall structure of the DFN....'

Figure 6: add plot annotation labeling which directions are E and N?

** The caption has been revised to indicate that the data are
   presented in the standard N-up, E-left orientation.  We prefer not
   to complicate the figure with a compass annotation.

Line 513: "analogue" -> "analog" for American English?

** Fixed.

"may prove useful to further vet dust motes candidates as a class." - "motes" -> "mote"

** Fixed.

Line 616: "standard deviation" - should this be plural "standard deviations" ?

** The entire sentence has been replaced with revised text, hopefully
   clarifying what we meant to say.  Thanks for pointing out the
   ambiguous text.

Is DFN a standard term in the literature or is it newly invented for this work?

** We have coined the dust filament network (DFN) acronym, though in
   the literature ISM filaments are often described as belonging to a
   network and the phrase 'filament network' is commonly used.

Regarding F2100W correlating worse with various tracers: could this have to do with the shorter wavelength bands being relatively heavily influenced by PAH populations versus F2100W being more dominated by the small grain / high temperature tail of the non-PAH population? I think findings along these lines were apparent with DIRBE, though I don't know if they were ever specifically written up and/or what the relevant references would be if so.

** We are unable to find a DIRBE reference supporting this argument,
   but we have added a sentence to the paragraph reporting on the
   finding by other PHANGS-JWST studies that F2100W is not as
   effective a tracer of gas column density compared to the
   PAH-dominated bands.

Figures A1-A6: consider adding annotations labeling E and N directions. Why are the units of the axes labels in pixels rather than angular units?

** As above, we added a note to caption regarding the orientation.
   We also now generated these plots with RA/DEC for the axes.

=========================
Data Editor's review:

One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

The authors indicated that they used MAST data in a question during the submission process but did not mint a DOI. Ideally the authors should go to https://archive.stsci.edu/publishing/doi and mint a MAST DOI. Once that is done, the DOI should be included in the revised manuscript with the AASTeX "\dataset" command to mark up the DOI so it can be properly tagged in production. An example would be text similar to this:

"Some/all of the data presented in this paper were obtained from the Mikulski Archive for Space Telescopes (MAST) at the Space Telescope Science Institute. The specific observations analyzed can be accessed via \dataset[DOI]{https://doi.org/DOI}"

This will help both MAST track its data usage but also allow readers to easily obtain the data for reproducibility.

** The PHANGS collaboration is in the process of obtaining 
  a DOI (to use across all the letters being submitted for 
  the project), and reference to it will be added during the
  proof stage.
